Short-term shock, long-lasting payment: Evidence from the Lushan Earthquake

Abrupt catastrophic events bring business risks into firms. The paper introduces the Great Lushan Earthquake in 2013 in China as an unexpected shock to explore the causal effects on public firms in both the long and short term. DID-PSM methods are conducted to examine the robustness of causal inference. The identifications and estimations indicate that catastrophic shock significantly negatively impacts cash flow liquidity and profitability in the short term. Besides, the practical influences on firms' manufacturing and operation emerge in the treated group. Firms increase non-business expenditures and retained earnings as a financial measure to resist series risk during the shock period. As the long-term payment, the decline in production factors, particularly in employment level and the loss in fixed assets, are permanent. The earthquake's comprehensive interactions are also reflected. The recovery from the disaster would benefit the companies by raising the growth rate of R\&D and enhancing competitiveness through increasing market share, though these effects are temporary. PSM-DID and event study methods are implemented to investigate the general effects of specific strong earthquakes on local public firms nationwide. Consistent with the Lushan Earthquake, the ratio of cash flow to sales dropped drastically and recovered in 3 subsequent semesters. The shock on sales was transitory, only in the current semester.

==> master thesis for arxiv/.vscode/ltex.dictionary.en-US.txt <==
Tohoku


==> master thesis for arxiv/.vscode/ltex.disabledRules.en-US.txt <==
UPPERCASE_SENTENCE_START
COMMA_PARENTHESIS_WHITESPACE
MORFOLOGIK_RULE_EN_US
ENGLISH_WORD_REPEAT_RULE
SENT_START_CONJUNCTIVE_LINKING_ADVERB_COMMA
PHRASE_REPETITION


==> master thesis for arxiv/.vscode/ltex.hiddenFalsePositives.en-US.txt <==
{"rule":"MORFOLOGIK_RULE_EN_US","sentence":"^\\QAccording to data scraping from China Earthquake Administration(https://www.cea.gov.cn), from 2001 to 2021, there are 8115 earthquakes documented, mearsure by Richter magnitude scale.\\E$"}
{"rule":"MORFOLOGIK_RULE_EN_US","sentence":"^\\QThe data contais the information of earthquake time, location, magnitude, depth of each earthquake event.\\E$"}
{"rule":"MORFOLOGIK_RULE_EN_US","sentence":"^\\QEarthquakes larger than 4.5 magitude could be noticeable and felt by people, and larger than 6 called strong earthquakes would damage to a moderate number of structures in populated areas.\\E$"}
{"rule":"MORFOLOGIK_RULE_EN_US","sentence":"^\\QAfter the Great Wenchuan Earthquake in 2008, China has been attemping to establish a more complete monitor system, therefore earthquakes statistics after 2008 sustain a stable scale.\\E$"}
{"rule":"ENGLISH_WORD_REPEAT_RULE","sentence":"^\\QPairwise correlations matrix of variables Variables (1) (2) (3) (4) (5) (6) (7) (8) (1) cfs 1.000 (2) cfa 0.788* 1.000 (0.000) (3) lnnass 0.177* 0.145* 1.000 (0.000) (0.000) (4) grow 0.181* 0.180* 0.389* 1.000 (0.000) (0.000) (0.000) (5) lassets 0.108* 0.083* 0.930* 0.158* 1.000 (0.000) (0.000) (0.000) (0.000) (6) lrl 0.373* 0.285* 0.097* 0.172* 0.010 1.000 (0.000) (0.000) (0.000) (0.000) (0.589) (7) roa 0.325* 0.430* 0.095* 0.230* -0.024 0.826* 1.000 (0.000) (0.000) (0.000) (0.000) (0.194) (0.000) (8) roe 0.205* 0.284* 0.152* 0.345* 0.023 0.519* 0.621* 1.000 (0.000) (0.000) (0.000) (0.000) (0.219) (0.000) (0.000) [] \\E(?:Dummy|Ina|Jimmy-)[0-9]+$"}
{"rule":"COMMA_PERIOD_CONFUSION","sentence":"^\\QPairwise correlations matrix of variables Variables (1) (2) (3) (4) (5) (6) (7) (8) (1) cfs 1.000 (2) cfa 0.788* 1.000 (0.000) (3) lnnass 0.177* 0.145* 1.000 (0.000) (0.000) (4) grow 0.181* 0.180* 0.389* 1.000 (0.000) (0.000) (0.000) (5) lassets 0.108* 0.083* 0.930* 0.158* 1.000 (0.000) (0.000) (0.000) (0.000) (6) lrl 0.373* 0.285* 0.097* 0.172* 0.010 1.000 (0.000) (0.000) (0.000) (0.000) (0.589) (7) roa 0.325* 0.430* 0.095* 0.230* -0.024 0.826* 1.000 (0.000) (0.000) (0.000) (0.000) (0.194) (0.000) (8) roe 0.205* 0.284* 0.152* 0.345* 0.023 0.519* 0.621* 1.000 (0.000) (0.000) (0.000) (0.000) (0.219) (0.000) (0.000) [] \\E(?:Dummy|Ina|Jimmy-)[0-9]+$"}
{"rule":"PHRASE_REPETITION","sentence":"^\\QATT -.021869*** -.023182** -.022339*** -.021938*** (.00788) (.008195) (.008032) (.008101) Firm FE No NO Yes Yes Year FE No Yes No Yes cfa 1.945973*** 1.981649*** 1.923844*** 1.925862*** (.062813) (.052093) (.065424) (.065113) grow .005972** .007749** .004588* .004527* (.002435) (.00269) (.002404) (.002451) lrl .241514*** .42131*** .158216*** .157443*** (.043378) (.03789) (.038092) (.038606) roa -.676206*** -1.099858*** -.496688*** -.498329*** (.115777) (.097895) (.108399) (.10946) roe -.025952* -.037451* -.018699 -.018387 (.014944) (.020708) (.014615) (.014379) lassets .005868** .00087 .013498*** .014775*** (.002951) (.001048) (.004346) (.005335) gov -.005809 .003938 -.017838 -.016345 (.007318) (.003911) (.011403) (.01142) cons -.047354** .002438 -.088347** -.093191** (.021989) (.007863) (.034993) (.045644) Observations 2886 2886 2886 2858 R-squared 0.7124 .708545 .717161 .849205 [] Standard errors are in parentheses.\\E$"}
{"rule":"NODT_DOZEN","sentence":"^\\QReal impact on market share, labor and R&D (1) (2) (3) rsms llabor rdg did 3.24* -.617*** .176*** (1.584) (.199) (.013) CF billion .693** (.269) lassets 5.951*** (.777) nocurrent share r -4.238** .14** (1.636) (.046) Employee (in thousand) .257** (.094) CA (in billion) .035** (.012) lsalesvalue -9.745*** (1.782) gov -.388** (.152) toptenholdersrate -.013** (.006) roa -1.337** (.594) sg .687*** (.089) cons 85.083*** 8.097*** .015 (21.286) (.345) (.018) Observations 2713 2713 1757 R-squared .858 .808 .204 [] Standard errors are in parentheses.\\E$"}
{"rule":"COPYRIGHT","sentence":"^\\QUnmatched Mean %reduct t-test V(T)/ V(C) Variable Matched Treated Control %bias bias t p \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Qt seperation U 3.1372 4.5567 -21.0 -5.82 0.000 0.74* M 3.1571 3.2759 -1.8 91.6 -0.41 0.682 1.07 eq times U .23705 .01341 45.6 38.13 0.000 30.92* M .19466 .18565 1.8 96.0 0.41 0.685 1.08 age U 2.9754 2.9255 15.5 4.64 0.000 1.04 M 2.973 2.9771 -1.3 91.9 -0.28 0.782 1.20* lnnass U 7.5871 7.7488 -13.4 -4.09 0.000 1.13 M 7.5816 7.5906 -0.7 94.5 -0.16 0.875 1.09 largestholderrate U 31.229 34.793 -24.9 -7.14 0.000 0.87* M 31.221 31.492 -1.9 92.4 -0.41 0.679 0.98 lassets U 8.2027 8.3662 -12.4 3.69 0.000 1.01 M 8.1962 8.2185 -1.7 86.3 -0.36 0.716 1.02\\E$"}
{"rule":"ENGLISH_WORD_REPEAT_RULE","sentence":"^\\QPSM-DID (1) (2) (3) Original By if weight Weight by frequency did -.009946 -.051959** -.04189 (.008502) (.021918) (.026758) seperation .000231 .000087 -.001521* (.000208) (.000394) (.000838) eq times .000664 -.00557 -.004136 (.002054) (.006536) (.010401) age -.033069*** -.054173** .129645 (.010666) (.026724) (.119995) lnnass .009185** .0057 -.00995 (.004028) (.008014) (.014361) largestholderrate -.000168 6.000e-06 -.000581 (.000133) (.000244) (.000516) lassets .005416 .013311 .058277** (.003976) (.008437) (.024797) non bz expend .000018 -.000023 6.000e-06 (.000026) (.000033) (.000083) lrl .202285*** .188388*** .216966*** (.018319) (.03255) (.061039) loss -.012427*** -.00672 -.002694 (.003187) (.005283) (.020499) cfa 2.127163*** 2.122233*** 2.104295*** (.032926) (.040405) (.101457) roa -.708952*** -.67151*** -.300854 (.054393) (.081814) (.227586) roe .012695 .034188 -.114905 (.017075) (.024988) (.073128) cons -.011966 .019464 -.71756 (.033919) (.083369) (.449307) Observations 35183 10962 537578 R-squared .777805 .849063 .909566 [] Standard errors are in parentheses.\\E$"}
{"rule":"ENGLISH_WORD_REPEAT_RULE","sentence":"^\\QVariable Meanings Original Variables Name Variable Name Meaning Sourse Cash Flow cf The difference between cash inflow and cash outflow Cash Flow Statement Sales sales The sum of all revenues generated Income Statement R&D Spenditure rd The sum of spenditure relative to R&D Income Statement Expenditure beyond business non bz expend Expenditure not on the main business costs Income Statement Net Profit net profit Net profit Income Statement Total Assets ttl assets Total assets Balance Sheet Fix Assets fix assets net Total fixed assets Balance Sheet Intangible Assets intangible assets net Total intangible assets Balance Sheet Current Asset total current assets Total current assets Balance Sheet Net Assets net assets Total of shareholders' equity items Balance Sheet Total Liability total liab Total liabilities Balance Sheet Current Liability current liab Total current liabilities Balance Sheet Reserve Fund reserve Reserve fund drawn from profits Balance Sheet Undistribution Profits undis Undistribution profits Balance Sheet Actual Controller gov Whether controlled by governments Annual Reports Circulation Stock nshr nocrt Capital stock in circulation Annual Reports Total Stock nshrttl Capital stock in total Annual Reports List Age lsitage Listed year until 2022 Annual Reports Separation Degree and separation Separation ratio of ownership and control Annual Reports Age age Established year until 2022 Annual Reports Employee Employee Total employees Annual Reports Top10 Holders Rate toptenholdersrate The sum of stockholding rate of top10 holders Annual Reports Earthquake Times eq times Annual earthquake times in the district the office is located Web Scraping data Generated Variables Cash Flow to Sales cfs The ratio of cash flow to sales cf/sales Cash Flow to Assets cfa The ratio of cash flow to assets cf/ttl assests Retained Earnings retained earnings Sum of reserve fund and undistribution profits to resist risks reserve+undis Grow grow The growth potential of firms retained earnings/net assets Profit Margin lrl Profit margin from main business net profit/sales Leverage lev Leverage ratio total liab/ttl assets Profitability roa Tha capability of profitability net profit/ttl assets Profitability by Net Assets roe Tha capability of profitability net profit/net assets Sales Growth sg Sales growth rate log(sale/L.sale) R&D Growth rdg R&D growth rate log(rd/L.rd) Total Sales in Subdivided Industry salesvalue Sum of sales of all firms in a specific industry \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q sales Loss loss The motive to avoid loss 1(net profit<0) Circulation to Total nocurrent share r The ratio of circulation stock capital to the total nshr nocrt/nshrttl Log Total Assets lassets Natural logarithm of total assets log(ttl assets) Log Net Assets lnnass Natural logarithm of net assets log(net assets) Log Total Liability lliab Natural logarithm of total liability log(total liab) Log Salesvalue lsalesvalue Natural logarithm of salesvalue log(salesvalue) Relative Market Share rsms Sales divided by the largest sales in the same industry sales/max(sales) Log Labor llabor Natural logarithm of Employee log(Employee)\\E$"}
{"rule":"PHRASE_REPETITION","sentence":"^\\QVariable Meanings Original Variables Name Variable Name Meaning Sourse Cash Flow cf The difference between cash inflow and cash outflow Cash Flow Statement Sales sales The sum of all revenues generated Income Statement R&D Spenditure rd The sum of spenditure relative to R&D Income Statement Expenditure beyond business non bz expend Expenditure not on the main business costs Income Statement Net Profit net profit Net profit Income Statement Total Assets ttl assets Total assets Balance Sheet Fix Assets fix assets net Total fixed assets Balance Sheet Intangible Assets intangible assets net Total intangible assets Balance Sheet Current Asset total current assets Total current assets Balance Sheet Net Assets net assets Total of shareholders' equity items Balance Sheet Total Liability total liab Total liabilities Balance Sheet Current Liability current liab Total current liabilities Balance Sheet Reserve Fund reserve Reserve fund drawn from profits Balance Sheet Undistribution Profits undis Undistribution profits Balance Sheet Actual Controller gov Whether controlled by governments Annual Reports Circulation Stock nshr nocrt Capital stock in circulation Annual Reports Total Stock nshrttl Capital stock in total Annual Reports List Age lsitage Listed year until 2022 Annual Reports Separation Degree and separation Separation ratio of ownership and control Annual Reports Age age Established year until 2022 Annual Reports Employee Employee Total employees Annual Reports Top10 Holders Rate toptenholdersrate The sum of stockholding rate of top10 holders Annual Reports Earthquake Times eq times Annual earthquake times in the district the office is located Web Scraping data Generated Variables Cash Flow to Sales cfs The ratio of cash flow to sales cf/sales Cash Flow to Assets cfa The ratio of cash flow to assets cf/ttl assests Retained Earnings retained earnings Sum of reserve fund and undistribution profits to resist risks reserve+undis Grow grow The growth potential of firms retained earnings/net assets Profit Margin lrl Profit margin from main business net profit/sales Leverage lev Leverage ratio total liab/ttl assets Profitability roa Tha capability of profitability net profit/ttl assets Profitability by Net Assets roe Tha capability of profitability net profit/net assets Sales Growth sg Sales growth rate log(sale/L.sale) R&D Growth rdg R&D growth rate log(rd/L.rd) Total Sales in Subdivided Industry salesvalue Sum of sales of all firms in a specific industry \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q sales Loss loss The motive to avoid loss 1(net profit<0) Circulation to Total nocurrent share r The ratio of circulation stock capital to the total nshr nocrt/nshrttl Log Total Assets lassets Natural logarithm of total assets log(ttl assets) Log Net Assets lnnass Natural logarithm of net assets log(net assets) Log Total Liability lliab Natural logarithm of total liability log(total liab) Log Salesvalue lsalesvalue Natural logarithm of salesvalue log(salesvalue) Relative Market Share rsms Sales divided by the largest sales in the same industry sales/max(sales) Log Labor llabor Natural logarithm of Employee log(Employee)\\E$"}
{"rule":"ENGLISH_WORD_REPEAT_RULE","sentence":"^\\QVariable Meanings Original Variables Name Variable Name Meaning Sourse Cash Flow cf The difference between cash inflow and cash outflow Cash Flow Statement Sales sales The sum of all revenues generated Income Statement R&D Spenditure rd The sum of spenditure relative to R&D Income Statement Expenditure beyond business non bz expend Expenditure not on the main business costs Income Statement Net Profit net profit Net profit Income Statement Total Assets ttl assets Total assets Balance Sheet Fix Assets fix assets net Total fixed assets Balance Sheet Intangible Assets intangible assets net Total intangible assets Balance Sheet Current Asset total current assets Total current assets Balance Sheet Net Assets net assets Total of shareholders' equity items Balance Sheet Total Liability total liab Total liabilities Balance Sheet Current Liability current liab Total current liabilities Balance Sheet Reserve Fund reserve Reserve fund drawn from profits Balance Sheet Undistribution Profits undis Undistribution profits Balance Sheet Actual Controller gov Whether controlled by governments Annual Reports Circulation Stock nshr nocrt Capital stock in circulation Annual Reports Total Stock nshrttl Capital stock in total Annual Reports List Age lsitage Listed year until 2022 Annual Reports Separation Degree and separation Separation ratio of ownership and control Annual Reports Age age Established year until 2022 Annual Reports Employee Employee Total employees Annual Reports Top10 Holders Rate toptenholdersrate The sum of stockholding rate of top10 holders Annual Reports Earthquake Times eq times Annual earthquake times in the district the office is located Web Scraping data Generated Variables Tangible Assets tangi Sum of fix assets and total current assets fix assets net+ttl current assets Cash Flow to Sales cfs The ratio of cash flow to sales cf/sales Cash Flow to Assets cfa The ratio of cash flow to assets cf/ttl assests Cash Flow to Fixed Assets cffa The ratio of cash flow to fixed assets cf/fix assests net Cash Flow to Tangible Assets cfta The ratio of cash flow to tangible assets cf/tangi Retained Earnings retained earnings Sum of reserve fund and undistribution profits to resist risks reserve+undis Grow grow The growth potential of firms retained earnings/net assets Profit Margin lrl Profit margin from primary business net profit/sales Leverage lev Leverage ratio total liab/ttl assets Profitability roa The capability of profitability net profit/ttl assets Profitability by Net Assets roe The capability of profitability net profit/net assets Sales Growth sg Sales growth rate log(sale/L.sale) R&D Growth rdg R&D growth rate log(rd/L.rd) Total Sales in Subdivided Industry salesvalue Sum of sales of all firms in a specific industry \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q sales Loss loss The motive to avoid loss 1(net profit<0) Circulation to Total nocurrent share r The ratio of circulation stock capital to the total nshr nocrt/nshrttl Log Total Assets lassets Natural logarithm of total assets log(ttl assets) Log Net Assets lnnass Natural logarithm of net assets log(net assets) Log Total Liability lliab Natural logarithm of total liability log(total liab) Log Cash Flow lcf Natural logarithm of cash flow log(cf) Log Tangible Assets ltangi Natural logarithm of tangible assets log(tangi) Log Salesvalue lsalesvalue Natural logarithm of salesvalue log(salesvalue) Relative Market Share rsms Sales divided by the largest sales in the same industry sales/max(sales) Log Labor llabor Natural logarithm of Employee log(Employee)\\E$"}
{"rule":"PHRASE_REPETITION","sentence":"^\\QVariable Meanings Original Variables Name Variable Name Meaning Sourse Cash Flow cf The difference between cash inflow and cash outflow Cash Flow Statement Sales sales The sum of all revenues generated Income Statement R&D Spenditure rd The sum of spenditure relative to R&D Income Statement Expenditure beyond business non bz expend Expenditure not on the main business costs Income Statement Net Profit net profit Net profit Income Statement Total Assets ttl assets Total assets Balance Sheet Fix Assets fix assets net Total fixed assets Balance Sheet Intangible Assets intangible assets net Total intangible assets Balance Sheet Current Asset total current assets Total current assets Balance Sheet Net Assets net assets Total of shareholders' equity items Balance Sheet Total Liability total liab Total liabilities Balance Sheet Current Liability current liab Total current liabilities Balance Sheet Reserve Fund reserve Reserve fund drawn from profits Balance Sheet Undistribution Profits undis Undistribution profits Balance Sheet Actual Controller gov Whether controlled by governments Annual Reports Circulation Stock nshr nocrt Capital stock in circulation Annual Reports Total Stock nshrttl Capital stock in total Annual Reports List Age lsitage Listed year until 2022 Annual Reports Separation Degree and separation Separation ratio of ownership and control Annual Reports Age age Established year until 2022 Annual Reports Employee Employee Total employees Annual Reports Top10 Holders Rate toptenholdersrate The sum of stockholding rate of top10 holders Annual Reports Earthquake Times eq times Annual earthquake times in the district the office is located Web Scraping data Generated Variables Tangible Assets tangi Sum of fix assets and total current assets fix assets net+ttl current assets Cash Flow to Sales cfs The ratio of cash flow to sales cf/sales Cash Flow to Assets cfa The ratio of cash flow to assets cf/ttl assests Cash Flow to Fixed Assets cffa The ratio of cash flow to fixed assets cf/fix assests net Cash Flow to Tangible Assets cfta The ratio of cash flow to tangible assets cf/tangi Retained Earnings retained earnings Sum of reserve fund and undistribution profits to resist risks reserve+undis Grow grow The growth potential of firms retained earnings/net assets Profit Margin lrl Profit margin from primary business net profit/sales Leverage lev Leverage ratio total liab/ttl assets Profitability roa The capability of profitability net profit/ttl assets Profitability by Net Assets roe The capability of profitability net profit/net assets Sales Growth sg Sales growth rate log(sale/L.sale) R&D Growth rdg R&D growth rate log(rd/L.rd) Total Sales in Subdivided Industry salesvalue Sum of sales of all firms in a specific industry \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q sales Loss loss The motive to avoid loss 1(net profit<0) Circulation to Total nocurrent share r The ratio of circulation stock capital to the total nshr nocrt/nshrttl Log Total Assets lassets Natural logarithm of total assets log(ttl assets) Log Net Assets lnnass Natural logarithm of net assets log(net assets) Log Total Liability lliab Natural logarithm of total liability log(total liab) Log Cash Flow lcf Natural logarithm of cash flow log(cf) Log Tangible Assets ltangi Natural logarithm of tangible assets log(tangi) Log Salesvalue lsalesvalue Natural logarithm of salesvalue log(salesvalue) Relative Market Share rsms Sales divided by the largest sales in the same industry sales/max(sales) Log Labor llabor Natural logarithm of Employee log(Employee)\\E$"}
{"rule":"AGREEMENT_SENT_START_2","sentence":"^\\Qeq times is the moderate and strong earthquake times (magitude is higehr than 4.5) of the city area where the firm's office is located at, merged from the earthquake database established before by administrative code of China (https://www.mca.gov.cn/article/sj/xzqh/1980/).\\E$"}
{"rule":"NODT_DOZEN","sentence":"^\\QReal impact on market share, labor and R&D (1) (2) (3) rsms llabor rdg ATT 3.24* -.617*** .176*** (1.584) (.199) (.013) cf (in billion) .693** (.269) lassets 5.951*** (.777) nocurrent share r -4.238** .14** (1.636) (.046) Employee (in thousand) .257** (.094) ttl current assets (in billion) .035** (.012) lsalesvalue -9.745*** (1.782) gov -.388** (.152) toptenholdersrate -.013** (.006) roa -1.337** (.594) sg .687*** (.089) cons 85.083*** 8.097*** .015 (21.286) (.345) (.018) Observations 2713 2713 1757 R-squared .858 .808 .204 [] Standard errors are in parentheses.\\E$"}
{"rule":"COMMA_PERIOD_CONFUSION","sentence":"^\\QSample Ps R2 LR chi2 pchi2 MeanBias MedBias B R %Var Unmatched 0.082 653.00 0.000 12.2 8.2 56.1* 12.26* 50 Matched 0.001 1.27 1.000 1.3 1.3 5.3 1.19 42 [] if B\\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q%, R outside [0.5; 2]\\E$"}
{"rule":"ENGLISH_WORD_REPEAT_RULE","sentence":"^\\QVariable Meanings Original Variables Name Variable Name Meaning Sourse Cash Flow cf The difference between cash inflow and cash outflow Cash Flow Statement Sales sales The sum of all revenues generated Income Statement R&D Spenditure rd The sum of spenditure relative to R&D Income Statement Expenditure beyond business non bz expend Expenditure not on the main business costs Income Statement Net Profit net profit Net profit Income Statement Total Assets ttl assets Total assets Balance Sheet Fix Assets fix assets net Total fixed assets Balance Sheet Intangible Assets intangible assets net Total intangible assets Balance Sheet Current Asset total current assets Total current assets Balance Sheet Net Assets net assets Total of shareholders' equity items Balance Sheet Total Liability total liab Total liabilities Balance Sheet Current Liability current liab Total current liabilities Balance Sheet Reserve Fund reserve Reserve fund drawn from profits Balance Sheet Undistribution Profits undis Undistribution profits Balance Sheet Actual Controller gov Whether controlled by governments Annual Reports Circulation Stock nshr nocrt Capital stock in circulation Annual Reports Total Stock nshrttl Capital stock in total Annual Reports List Age lsitage Listed year until 2022 Annual Reports Separation Degree and separation Separation ratio of ownership and control Annual Reports Age age Established year until 2022 Annual Reports Employee Employee Total employees Annual Reports Top10 Holders Rate toptenholdersrate The sum of stockholding rate of top10 holders Annual Reports Earthquake Times eq times Annual earthquake times in the district the office is located Web Scraping data Generated Variables Tangible Assets tangi Sum of fix assets and total current assets fix assets net+ttl current assets Cash Flow to Sales cfs The ratio of cash flow to sales cf/sales Cash Flow to Assets cfa The ratio of cash flow to assets cf/ttl assests Cash Flow to Fixed Assets cffa The ratio of cash flow to fixed assets cf/fix assests net Cash Flow to Tangible Assets cfta The ratio of cash flow to tangible assets cf/tangi Retained Earnings retained earnings Sum of reserve fund and undistribution profits to resist risks reserve+undis Grow grow The growth potential of firms retained earnings/net assets Profit Margin lrl Profit margin from primary business net profit/sales Leverage lev Leverage ratio total liab/ttl assets Profitability roa The capability of profitability net profit/ttl assets Profitability by Net Assets roe The capability of profitability net profit/net assets Sales Growth sg Sales growth rate log(sale/L.sale) Profit Growth pg Profits growth rate log(net profit/L.net profit) R&D Growth rdg R&D growth rate log(F.rd/rd) Total Sales in Subdivided Industry salesvalue Sum of sales of all firms in a specific industry \\E(?:Dummy|Ina|Jimmy-)[0-9]+\\Q sales Loss loss The motive to avoid loss 1(net profit<0) Non-circulation to Total non-tradable shares The ratio of non-tradable stock shares to the total nshr nocrt/nshrttl Log Total Assets lassets Natural logarithm of total assets log(ttl assets) Log Net Assets lnnass Natural logarithm of net assets log(net assets) Log Total Liability lliab Natural logarithm of total liability log(total liab) Log Cash Flow lcf Natural logarithm of cash flow log(cf) Log Tangible Assets ltangi Natural logarithm of tangible assets log(tangi) Log Salesvalue lsalesvalue Natural logarithm of salesvalue log(salesvalue) Relative Market Share rsms Sales divided by the largest sales in the same industry sales/max(sales) Log Labor llabor Natural logarithm of Employee log(Employee)\\E$"}

